Automated Formal Verification of Area-Optimized Safety Registers in Automotive SoCs

Registers are primary storage elements in System-on-chip~(SoC) designs and play an important role in maintaining state information and processing data in digital systems. With respect to the ISO26262 standard, these registers require high levels of reliability and fault tolerance. For this reason, safety-critical applications require that normal registers are equipped with additional safety components to construct safety registers, which ensure system stability and fault tolerance. However, the process of integrating these safety registers is complex and error-prone, because of highly-configurable features provided by a safety library such as parameterized modules and flexible safety structures. In addition, to address the overhead caused by the safety registers, we have applied area optimization techniques to their implementation. However, this optimization can make the integration process more susceptible to errors. To avoid any integration mistakes, rigorous verification is always required, but it is time-consuming and error-prone if the verification is implemented manually when dealing with numerous verification requests. To address these challenges, we propose an automated flow for the verification of safety registers with the formal approach. The results indicate that this automated verification approach has the potential to reduce the verification effort by more than 80\%. Additionally, it ensures a comprehensive examination of every requirement of this safety library, which is reflected in faster detection of bugs. The proposed framework can be replicated for the verification of other safety components enabling an early detection of potential issues and saving valuable time and resources.

==> fig/sff.csv <==
4,4,0.5
5,5,0.5
6,5,0.545454545
7,5,0.583333333
8,5,0.615384615
9,5,0.642857143
10,5,0.666666667
11,5,0.6875
12,6,0.666666667
13,6,0.684210526
14,6,0.7
15,6,0.714285714
16,6,0.727272727
17,6,0.739130435
18,6,0.75
19,6,0.76
20,6,0.769230769
21,6,0.777777778
22,6,0.785714286
23,6,0.793103448
24,6,0.8
25,6,0.806451613
26,6,0.8125
27,7,0.794117647
28,7,0.8
29,7,0.805555556
30,7,0.810810811
31,7,0.815789474
32,7,0.820512821
33,7,0.825
34,7,0.829268293
35,7,0.833333333
36,7,0.837209302
37,7,0.840909091
38,7,0.844444444
39,7,0.847826087
40,7,0.85106383
41,7,0.854166667
42,7,0.857142857
43,7,0.86
44,7,0.862745098
45,7,0.865384615
46,7,0.867924528
47,7,0.87037037
48,7,0.872727273
49,7,0.875
50,7,0.877192982
51,7,0.879310345
52,7,0.881355932
53,7,0.883333333
54,7,0.885245902
55,7,0.887096774
56,7,0.888888889
57,7,0.890625
58,8,0.878787879
59,8,0.880597015
60,8,0.882352941
61,8,0.884057971
62,8,0.885714286
63,8,0.887323944
64,8,0.888888889
65,8,0.890410959
66,8,0.891891892
67,8,0.893333333
68,8,0.894736842
69,8,0.896103896
70,8,0.897435897
71,8,0.898734177
72,8,0.9
73,8,0.901234568
74,8,0.902439024
75,8,0.903614458
76,8,0.904761905
77,8,0.905882353
78,8,0.906976744
79,8,0.908045977
80,8,0.909090909
81,8,0.91011236
82,8,0.911111111
83,8,0.912087912
84,8,0.913043478
85,8,0.913978495
86,8,0.914893617
87,8,0.915789474
88,8,0.916666667
89,8,0.917525773
90,8,0.918367347
91,8,0.919191919
92,8,0.92
93,8,0.920792079
94,8,0.921568627
95,8,0.922330097
96,8,0.923076923
97,8,0.923809524
98,8,0.924528302
99,8,0.925233645
100,8,0.925925926
101,8,0.926605505
102,8,0.927272727
103,8,0.927927928
104,8,0.928571429
105,8,0.92920354
106,8,0.929824561
107,8,0.930434783
108,8,0.931034483
109,8,0.931623932
110,8,0.93220339
111,8,0.932773109
112,8,0.933333333
113,8,0.933884298
114,8,0.93442623
115,8,0.93495935
116,8,0.935483871
117,8,0.936
118,8,0.936507937
119,8,0.937007874
120,8,0.9375
121,9,0.930769231
122,9,0.93129771
123,9,0.931818182
124,9,0.932330827
125,9,0.932835821
126,9,0.933333333
127,9,0.933823529
128,9,0.934306569
129,9,0.934782609
130,9,0.935251799
131,9,0.935714286
132,9,0.936170213
133,9,0.936619718
134,9,0.937062937
135,9,0.9375
136,9,0.937931034
137,9,0.938356164
138,9,0.93877551
139,9,0.939189189
140,9,0.939597315
141,9,0.94
142,9,0.940397351
143,9,0.940789474
144,9,0.941176471
145,9,0.941558442
146,9,0.941935484
147,9,0.942307692
148,9,0.942675159
149,9,0.943037975
150,9,0.943396226
151,9,0.94375
152,9,0.944099379
153,9,0.944444444
154,9,0.944785276
155,9,0.945121951
156,9,0.945454545
157,9,0.945783133
158,9,0.946107784
159,9,0.946428571
160,9,0.946745562
161,9,0.947058824
162,9,0.947368421
163,9,0.947674419
164,9,0.947976879
165,9,0.948275862
166,9,0.948571429
167,9,0.948863636
168,9,0.949152542
169,9,0.949438202
170,9,0.94972067
171,9,0.95
172,9,0.950276243
173,9,0.950549451
174,9,0.950819672
175,9,0.951086957
176,9,0.951351351
177,9,0.951612903
178,9,0.951871658
179,9,0.95212766
180,9,0.952380952
181,9,0.952631579
182,9,0.952879581
183,9,0.953125
184,9,0.953367876
185,9,0.953608247
186,9,0.953846154
187,9,0.954081633
188,9,0.954314721
189,9,0.954545455
190,9,0.954773869
191,9,0.955
192,9,0.955223881
193,9,0.955445545
194,9,0.955665025
195,9,0.955882353
196,9,0.956097561
197,9,0.95631068
198,9,0.956521739
199,9,0.956730769
200,9,0.956937799
201,9,0.957142857
202,9,0.957345972
203,9,0.95754717
204,9,0.957746479
205,9,0.957943925
206,9,0.958139535
207,9,0.958333333
208,9,0.958525346
209,9,0.958715596
210,9,0.95890411
211,9,0.959090909
212,9,0.959276018
213,9,0.959459459
214,9,0.959641256
215,9,0.959821429
216,9,0.96
217,9,0.960176991
218,9,0.960352423
219,9,0.960526316
220,9,0.96069869
221,9,0.960869565
222,9,0.961038961
223,9,0.961206897
224,9,0.961373391
225,9,0.961538462
226,9,0.961702128
227,9,0.961864407
228,9,0.962025316
229,9,0.962184874
230,9,0.962343096
231,9,0.9625
232,9,0.962655602
233,9,0.962809917
234,9,0.962962963
235,9,0.963114754
236,9,0.963265306
237,9,0.963414634
238,9,0.963562753
239,9,0.963709677
240,9,0.963855422
241,9,0.964
242,9,0.964143426
243,9,0.964285714
244,9,0.964426877
245,9,0.964566929
246,9,0.964705882
247,9,0.96484375
248,10,0.96124031
249,10,0.961389961
250,10,0.961538462
251,10,0.961685824
252,10,0.961832061
253,10,0.961977186
254,10,0.962121212
255,10,0.962264151
256,10,0.962406015
257,10,0.962546816
258,10,0.962686567
259,10,0.962825279
260,10,0.962962963
261,10,0.963099631
262,10,0.963235294
263,10,0.963369963
264,10,0.96350365
265,10,0.963636364
266,10,0.963768116
267,10,0.963898917
268,10,0.964028777
269,10,0.964157706
270,10,0.964285714
271,10,0.964412811
272,10,0.964539007
273,10,0.964664311
274,10,0.964788732
275,10,0.964912281
276,10,0.965034965
277,10,0.965156794
278,10,0.965277778
279,10,0.965397924
280,10,0.965517241
281,10,0.965635739
282,10,0.965753425
283,10,0.965870307
284,10,0.965986395
285,10,0.966101695
286,10,0.966216216
287,10,0.966329966
288,10,0.966442953
289,10,0.966555184
290,10,0.966666667
291,10,0.966777409
292,10,0.966887417
293,10,0.9669967
294,10,0.967105263
295,10,0.967213115
296,10,0.967320261
297,10,0.96742671
298,10,0.967532468
299,10,0.96763754
300,10,0.967741935
301,10,0.967845659
302,10,0.967948718
303,10,0.968051118
304,10,0.968152866
305,10,0.968253968
306,10,0.96835443
307,10,0.968454259
308,10,0.968553459
309,10,0.968652038
310,10,0.96875
311,10,0.968847352
312,10,0.968944099
313,10,0.969040248
314,10,0.969135802
315,10,0.969230769
316,10,0.969325153
317,10,0.96941896
318,10,0.969512195
319,10,0.969604863
320,10,0.96969697
321,10,0.96978852
322,10,0.969879518
323,10,0.96996997
324,10,0.97005988
325,10,0.970149254
326,10,0.970238095
327,10,0.970326409
328,10,0.970414201
329,10,0.970501475
330,10,0.970588235
331,10,0.970674487
332,10,0.970760234
333,10,0.970845481
334,10,0.970930233
335,10,0.971014493
336,10,0.971098266
337,10,0.971181556
338,10,0.971264368
339,10,0.971346705
340,10,0.971428571
341,10,0.971509972
342,10,0.971590909
343,10,0.971671388
344,10,0.971751412
345,10,0.971830986
346,10,0.971910112
347,10,0.971988796
348,10,0.972067039
349,10,0.972144847
350,10,0.972222222
351,10,0.972299169
352,10,0.972375691
353,10,0.972451791
354,10,0.972527473
355,10,0.97260274
356,10,0.972677596
357,10,0.972752044
358,10,0.972826087
359,10,0.972899729
360,10,0.972972973
361,10,0.973045822
362,10,0.97311828
363,10,0.973190349
364,10,0.973262032
365,10,0.973333333
366,10,0.973404255
367,10,0.973474801
368,10,0.973544974
369,10,0.973614776
370,10,0.973684211
371,10,0.973753281
372,10,0.97382199
373,10,0.973890339
374,10,0.973958333
375,10,0.974025974
376,10,0.974093264
377,10,0.974160207
378,10,0.974226804
379,10,0.974293059
380,10,0.974358974
381,10,0.974424552
382,10,0.974489796
383,10,0.974554707
384,10,0.974619289
385,10,0.974683544
386,10,0.974747475
387,10,0.974811083
388,10,0.974874372
389,10,0.974937343
390,10,0.975
391,10,0.975062344
392,10,0.975124378
393,10,0.975186104
394,10,0.975247525
395,10,0.975308642
396,10,0.975369458
397,10,0.975429975
398,10,0.975490196
399,10,0.975550122
400,10,0.975609756
401,10,0.9756691
402,10,0.975728155
403,10,0.975786925
404,10,0.975845411
405,10,0.975903614
406,10,0.975961538
407,10,0.976019185
408,10,0.976076555
409,10,0.976133652
410,10,0.976190476
411,10,0.976247031
412,10,0.976303318
413,10,0.976359338
414,10,0.976415094
415,10,0.976470588
416,10,0.976525822
417,10,0.976580796
418,10,0.976635514
419,10,0.976689977
420,10,0.976744186
421,10,0.976798144
422,10,0.976851852
423,10,0.976905312
424,10,0.976958525
425,10,0.977011494
426,10,0.97706422
427,10,0.977116705
428,10,0.97716895
429,10,0.977220957
430,10,0.977272727
431,10,0.977324263
432,10,0.977375566
433,10,0.977426637
434,10,0.977477477
435,10,0.97752809
436,10,0.977578475
437,10,0.977628635
438,10,0.977678571
439,10,0.977728285
440,10,0.977777778
441,10,0.977827051
442,10,0.977876106
443,10,0.977924945
444,10,0.977973568
445,10,0.978021978
446,10,0.978070175
447,10,0.978118162
448,10,0.978165939
449,10,0.978213508
450,10,0.97826087
451,10,0.978308026
452,10,0.978354978
453,10,0.978401728
454,10,0.978448276
455,10,0.978494624
456,10,0.978540773
457,10,0.978586724
458,10,0.978632479
459,10,0.978678038
460,10,0.978723404
461,10,0.978768577
462,10,0.978813559
463,10,0.978858351
464,10,0.978902954
465,10,0.978947368
466,10,0.978991597
467,10,0.979035639
468,10,0.979079498
469,10,0.979123173
470,10,0.979166667
471,10,0.979209979
472,10,0.979253112
473,10,0.979296066
474,10,0.979338843
475,10,0.979381443
476,10,0.979423868
477,10,0.979466119
478,10,0.979508197
479,10,0.979550102
480,10,0.979591837
481,10,0.979633401
482,10,0.979674797
483,10,0.979716024
484,10,0.979757085
485,10,0.97979798
486,10,0.97983871
487,10,0.979879276
488,10,0.979919679
489,10,0.97995992
490,10,0.98
491,10,0.98003992
492,10,0.980079681
493,10,0.980119284
494,10,0.98015873
495,10,0.98019802
496,10,0.980237154
497,10,0.980276134
498,10,0.980314961
499,10,0.980353635
500,10,0.980392157
501,10,0.980430528
502,10,0.98046875
503,11,0.978599222
504,11,0.978640777
505,11,0.978682171
506,11,0.978723404
507,11,0.978764479
508,11,0.978805395
509,11,0.978846154
510,11,0.978886756
511,11,0.978927203
512,11,0.978967495

